Joint Design of Power Control and Access Point Scheduling for Uplink Cell-Free Massive MIMO Networks

This work proposes a joint power control and access points (APs) scheduling algorithm for uplink cell-free massive multiple-input multiple-output (CF-mMIMO) networks without channel hardening assumption. Extensive studies have done on the joint optimization problem assuming the channel hardening. However, it has been reported that the channel hardening may not be validated in some CF-mMIMO environments. In particular, the existing Use-and-then-Forget (UatF) bound based on the channel hardening often seriously underestimates user rates in CF-mMIMO. Therefore, a new performance evaluation technique without resorting to the channel hardening is indispensable for accurate performance estimations. Motivated by this, we propose a new bound on the achievable rate of uplink CF-mMIMO. It is demonstrated that the proposed bound provides a more accurate performance estimate of CF-mMIMO than that of the existing UatF bound. The proposed bound also enables us to develop a joint power control and APs scheduling algorithm targeting at both improving fairness and reducing the resource between APs and a central processing unit (CPU). We conduct extensive performance evaluations and comparisons for systems designed with the proposed and existing algorithms. The comparisons show that a considerable performance improvement is achievable with the proposed algorithm even at reduced resource between APs and CPU.

==> Info.txt <==
Your submission submit/4613987 has been assigned the permanent arXiv
identifier 2211.12704 and is available at:

http://arxiv.org/abs/2211.12704


The paper password for this article is: 46ad5
Please share this with your co-authors. They may use it to claim
ownership.


Abstract will appear in today's mailing as:
------------------------------------------------------------------------------
\\
arXiv:2211.12704
From: Hyeonsik Yeom <overlimit@kaist.ac.kr>
Date: Wed, 23 Nov 2022 04:50:30 GMT (752kb,D)

Title: Joint Design of Power Control and Access Point Scheduling for Uplink
Cell-Free Massive MIMO Networks
Authors: Hyeomsik Yeom, Junguk Park, Jinho Choi, and Jeongseok Ha
Categories: eess.SP
Comments: 30 pages, 7 Figures, submitted to Transactions on Wireless
Communications
License: http://arxiv.org/licenses/nonexclusive-distrib/1.0/
\\
This work proposes a joint power control and access points (APs) scheduling
algorithm for uplink cell-free massive multiple-input multiple-output
(CF-mMIMO) networks without channel hardening assumption. Extensive studies
have done on the joint optimization problem assuming the channel hardening.
However, it has been reported that the channel hardening may not be validated
in some CF-mMIMO environments. In particular, the existing Use-and-then-Forget
(UatF) bound based on the channel hardening often seriously underestimates user
rates in CF-mMIMO. Therefore, a new performance evaluation technique without
resorting to the channel hardening is indispensable for accurate performance
estimations. Motivated by this, we propose a new bound on the achievable rate
of uplink CF-mMIMO. It is demonstrated that the proposed bound provides a more
accurate performance estimate of CF-mMIMO than that of the existing UatF bound.
The proposed bound also enables us to develop a joint power control and APs
scheduling algorithm targeting at both improving fairness and reducing the
resource between APs and a central processing unit (CPU). We conduct extensive
performance evaluations and comparisons for systems designed with the proposed
and existing algorithms. The comparisons show that a considerable performance
improvement is achievable with the proposed algorithm even at reduced resource
between APs and CPU.
\\


Contains:
Figures: 4096 bytes
Figures/CDF_Comparision_UatF_Prop_JointOpt_v2.pdf: 219402 bytes
Figures/CDF_PowerAllo_Both_v2.pdf: 227031 bytes
Figures/CF-mMIMO_Fig.pdf: 87917 bytes
Figures/Feasible.pdf: 32266 bytes
Figures/JointOptConv.pdf: 48013 bytes
Figures/ResultsPowCont.pdf: 41094 bytes
Figures/TotalNumUsedAP_v2.pdf: 93908 bytes
IEEEtran.bst: 59506 bytes
main.tex: 100748 bytes

